Auxiliary Features-Guided Super Resolution for Monte Carlo Rendering

This paper investigates super resolution to reduce the number of pixels to render and thus speed up Monte Carlo rendering algorithms. While great progress has been made to super resolution technologies, it is essentially an ill-posed problem and cannot recover high-frequency details in renderings. To address this problem, we exploit high-resolution auxiliary features to guide super resolution of low-resolution renderings. These high-resolution auxiliary features can be quickly rendered by a rendering engine and at the same time provide valuable high-frequency details to assist super resolution. To this end, we develop a cross-modality Transformer network that consists of an auxiliary feature branch and a low-resolution rendering branch. These two branches are designed to fuse high-resolution auxiliary features with the corresponding low-resolution rendering. Furthermore, we design residual densely-connected Swin Transformer groups to learn to extract representative features to enable high-quality super-resolution. Our experiments show that our auxiliary features-guided super-resolution method outperforms both super-resolution methods and Monte Carlo denoising methods in producing high-quality renderings.

==> fig/comp_denoising/81422_Building4ok.002_2spp/score.txt <==
method psnr ReMSE 
KPCN_2spp 25.382649  0.061075
2016_bitterli_nfor_zhan_2spp 25.530667026304833  0.02898173746506611
kpcnft_2spp 28.19781  0.041559
gharb2019_2spp 28.267625924801653  0.012220312685117378
msspl_2spp 31.019107  0.038225
ours_2spp 32.69685  0.00354


==> fig/comp_denoising/82804_wineholder_2spp/score.txt <==
method psnr ReMSE 
KPCN_2spp 24.496181  0.098373
2016_bitterli_nfor_zhan_2spp 26.82195595300221  0.013145662468558523
gharb2019_2spp 30.068676150568706  0.004963187043386514
kpcnft_2spp 30.658015  0.046054
msspl_2spp 31.771425  0.051929
ours_2spp 32.855421  0.002912


==> fig/comp_sbmc/bathroom_2spp/score.txt <==
method psnr ReMSE 
4spp_input 10.198649  6.275562
4spp_rmse_disney 15.840201  418.954102
4spp_2012_rousselle_nlm 18.741055  1.000644
4spp_2011_sen_rpf 20.307263  46.534485
4spp_2015_kalantari_lbf 20.718019  9.876455
4spp_2017_bako_kpcn 20.99012  1.325165
4spp_2016_bitterli_nfor 21.742851  16.060368
4spp_disney_samples_ft 23.219057  0.105365
4spp_rmse_pixelgather 23.495156  0.068522
4spp_msspl 24.738451  2.688891
4spp_rmse_pixelscatter 24.930636  0.085957
4spp_rmse_gather 25.597418  0.058345
4spp_rmse_multisteps3 26.01126  0.041788
4spp_ours 26.182012  1.112149


==> fig/comp_sbmc/living-room-2_4spp/score.txt <==
method psnr ReMSE 
4spp_input 13.37715  3.288005
4spp_2016_bitterli_nfor 21.763681  0.054631
4spp_2011_sen_rpf 22.115278  0.041024
4spp_2017_bako_kpcn 23.868203  0.057147
4spp_2012_rousselle_nlm 23.873336  0.091528
4spp_2015_kalantari_lbf 25.022391  0.044445
4spp_rmse_disney 25.029351  0.747161
4spp_rmse_pixelscatter 25.509549  0.013499
4spp_rmse_pixelgather 25.652271  0.013532
4spp_rmse_gather 25.766748  0.013446
4spp_disney_samples_ft 25.780888  0.01751
4spp_rmse_multisteps3 27.038017  0.010549
4spp_msspl 27.895706  0.016599
4spp_ours 27.90271  0.014103


==> fig/comp_sr/74031_Vetri_room_x4/score.txt <==
method psnr ReMSE 
rcan_x4 33.53257  0.003339
swinIRx4 33.663812  0.002931
edsr_x4 33.689539  0.003032
msspl_x4 38.123049  0.000777
ours_x4 39.97645  0.00055
bi 27.594331180303627 0.01705001553610068


==> fig/comp_sr/84443_Bachelorsquarters_x4/score.txt <==
method psnr ReMSE 
swinIRx4 34.202337  0.002138
rcan_x4 34.315955  0.002107
edsr_x4 34.344964  0.002
msspl_x4 37.208413  0.000977
ours_x4 41.280119  0.000425
bi 28.45433359572356 0.011597521699484267


==> fig/comp_sr/85182_espressomaker_x4/score.txt <==
method psnr ReMSE 
swinIRx4 31.234332  0.005563
rcan_x4 31.773088  0.004895
edsr_x4 31.836782  0.004831
msspl_x4 35.697572  0.001828
ours_x4 38.817101  0.000918
bi 25.733702951896326 0.02296463583471321


==> readme.txt <==
Necessary styles:
  -- ifpdf.sty
  -- cite.sty (not for usage with biblatex/biber)
  -- url.sty
  -- HYPERREF Package

You might visit the official sources at https://ctan.org/tex-archive

Please make sure your installation has the latest version of the
packages URL and HYPERREF.

BibLaTex with Biber is now possible, store EG.bbx in the LaTeX distribution, 
for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx
and update filename database.
(as an example please compare file ...fin_with_teaser.tex where the settings 
are made for biblatex usage.)

For questions concerning the Eurographics Style please contact publishing@eg.org


